Adaptive Optics Images of Kepler Objects of Interest

All transiting planets are at risk of contamination by blends with nearby, unresolved stars. Blends dilute the transit signal, causing the planet to appear smaller than it really is, or produce a false positive detection when the target star is blended with eclipsing binary stars. This paper reports on high spatial-resolution adaptive optics images of 90 Kepler planetary candidates. Companion stars are detected as close as 0.1 arcsec from the target star. Images were taken in the near-infrared (J and Ks bands) with ARIES on the MMT and PHARO on the Palomar Hale 200-inch. Most objects (60%) have at least one star within 6 arcsec separation and a magnitude difference of 9. Eighteen objects (20%) have at least one companion within 2 arcsec of the target star; 6 companions (7%) are closer than 0.5 arcsec. Most of these companions were previously unknown, and the associated planetary candidates should receive additional scrutiny. Limits are placed on the presence of additional companions for every system observed, which can be used to validate planets statistically using the BLENDER method. Validation is particularly critical for low-mass, potentially Earth-like worlds, which are not detectable with current-generation radial velocity techniques. High-resolution images are thus a crucial component of any transit follow-up program.

==> allLimitSummaryTable.tsv <==
KOI	Instr.	 Filter	 Seeing	Lim_mag	Lim_mag	Lim_mag	Lim_mag	Lim_mag	Lim_mag
			 	 0.1arcsec	0.2arcsec	0.5arcsec	1arcsec	2arcsec	4arcsec  
K00005	PHARO	J	0.23			3.1	5.1	7.3	8.6 
K00005	PHARO	Kep				3.3	5.4	7.9	9.2 
K00007	PHARO	J	0.05	5.0	5.7	6.6	8.7	9.7	9.9 
K00007	PHARO	Kep		5.4	6.1	7.2	9.4	10.5	10.8 
K00008	PHARO	J	0.08	3.4	4.2	5.1	7.3	9.2	9.7 
K00008	PHARO	Kep		3.7	4.6	5.6	8.0	10.0	10.6 
K00010	PHARO	J	0.08	2.9	3.7	4.6	6.4	8.5	9.4 
K00010	PHARO	Kep		3.4	4.2	5.2	7.1	9.4	10.4 
K00011	PHARO	J	0.06	4.3	5.2	6.4	8.4	9.3	9.5 
K00011	PHARO	Kep		4.5	5.5	6.8	9.0	10.0	10.2 
K00013	PHARO	J	0.14		3.7	4.3	6.4	8.3	9.4 
K00013	PHARO	Kep			4.5	5.1	7.4	9.5	10.7 
K00013	ARIES	J	1.24					4.4	7.0 
K00013	ARIES	Kep						5.3	8.0 
K00013	ARIES	Ks	1.27					5.2	5.9 
K00013	ARIES	Kep						6.7	7.7 
K00017	PHARO	J	0.09	2.4	3.1	4.4	6.3	8.4	9.0 
K00017	PHARO	Kep		2.4	3.3	4.6	6.7	8.9	9.6 
K00018	PHARO	J	0.06	3.7	4.5	5.5	7.7	9.2	9.5 
K00018	PHARO	Kep		3.9	4.8	5.9	8.3	9.9	10.2 
K00020	PHARO	J	0.1	2.6	3.2	4.3	6.3	8.5	9.4 
K00020	PHARO	Kep		3.0	3.6	4.8	7.0	9.4	10.3 
K00022	PHARO	J	0.08	2.4	3.3	4.5	6.6	8.4	9.0 
K00022	PHARO	Kep		2.8	3.7	5.0	7.2	9.2	9.8 
K00028	PHARO	J	0.07	3.8	4.9	6.0	8.1	9.5	9.8 
K00028	PHARO	Kep		4.5	5.7	6.9	9.2	10.7	11.0 
K00041	PHARO	J	0.05	5.1	5.7	6.5	8.7	10.0	10.2 
K00041	PHARO	Kep		5.4	6.1	7.0	9.3	10.7	10.9 
K00041	ARIES	J	0.33			2.4	4.7	7.2	8.2 
K00041	ARIES	Kep				2.6	5.0	7.7	8.8 
K00041	ARIES	Ks	0.16		2.3	4.0	6.5	8.5	8.7 
K00041	ARIES	Kep			2.8	4.5	7.7	10.4	10.6 
K00042	ARIES	J	0.2		1.7	3.4	5.9	7.9	8.8 
K00042	ARIES	Kep			2.4	3.9	6.3	8.5	9.5 
K00042	ARIES	Ks	0.11		3.3	4.9	7.1	8.9	9.6 
K00042	ARIES	Kep			4.2	5.5	8.2	10.6	11.5 
K00064	PHARO	J	0.17		2.9	3.9	6.0	7.9	8.6 
K00064	PHARO	Kep			2.9	4.0	6.2	8.3	9.0 
K00068	PHARO	J	0.07	2.6	3.6	4.6	6.6	8.7	9.6 
K00068	PHARO	Kep		3.0	4.0	5.1	7.2	9.6	10.6 
K00068	ARIES	J	0.28			2.9	5.5	7.7	7.7 
K00068	ARIES	Kep				3.3	6.1	8.5	8.5 
K00068	ARIES	Ks	0.13		2.8	4.6	7.0	8.6	8.7 
K00068	ARIES	Kep			3.5	5.9	9.1	11.2	11.3 
K00069	PHARO	J	0.06	5.2	5.5	6.4	8.4	9.7	10.0 
K00069	PHARO	Kep		5.3	5.7	6.6	8.8	10.2	10.5 
K00069	ARIES	J	0.11		2.5	4.5	7.2	8.9	9.2 
K00069	ARIES	Kep			2.9	4.7	7.5	9.4	9.7 
K00069	ARIES	Ks	0.11		3.6	5.6	8.1	9.5	9.6 
K00069	ARIES	Kep			4.0	5.9	9.3	11.1	11.3 
K00070	PHARO	J	0.06	3.8	4.8	6.0	8.1	9.3	9.5 
K00070	PHARO	Kep		4.0	5.1	6.4	8.6	9.9	10.1 
K00072	PHARO	J	0.06	4.7	5.0	6.0	8.2	9.8	10.2 
K00072	PHARO	Kep		5.0	5.4	6.4	8.8	10.6	11.0 
K00072	ARIES	J	0.12		2.9	5.3	7.9	8.8	9.0 
K00072	ARIES	Kep			3.2	5.7	8.4	9.5	9.6 
K00072	ARIES	Ks	0.11		3.8	5.9	8.1	8.5	8.6 
K00072	ARIES	Kep			4.2	6.8	9.7	10.3	10.4 
K00075	PHARO	J	0.07	3.7	4.5	5.3	7.3	9.3	9.9 
K00075	PHARO	Kep		3.9	4.7	5.6	7.8	9.9	10.6 
K00075	ARIES	J	0.14		2.2	4.1	6.7	8.5	8.5 
K00075	ARIES	Kep			2.6	4.3	7.1	9.1	9.1 
K00075	ARIES	Ks	0.11		3.8	5.5	7.9	8.9	8.6 
K00075	ARIES	Kep			4.2	6.3	9.5	10.8	10.5 
K00076	ARIES	J	0.55				4.6	7.7	8.4 
K00076	ARIES	Kep					5.2	8.5	9.3 
K00076	ARIES	Ks	0.3			2.9	5.3	8.0	8.8 
K00076	ARIES	Kep				3.8	6.3	9.9	10.9 
K00082	ARIES	J	0.19		2.2	4.7	7.5	8.8	9.0 
K00082	ARIES	Kep			2.1	4.6	7.6	9.0	9.2 
K00082	ARIES	Ks	0.15		3.1	5.4	7.9	9.0	9.1 
K00082	ARIES	Kep			2.8	5.3	8.7	10.2	10.3 
K00084	PHARO	J	0.08	2.6	3.5	4.7	6.7	8.5	9.0 
K00084	PHARO	Kep		2.8	3.7	5.0	7.1	9.1	9.6 
K00085	ARIES	J	0.1	1.9	2.8	4.8	7.3	9.1	9.2 
K00085	ARIES	Kep		2.4	3.2	5.3	8.0	9.8	10.0 
K00085	ARIES	Ks	0.09	2.7	4.2	5.9	8.3	9.2	9.2 
K00085	ARIES	Kep		3.4	4.9	7.2	10.4	11.5	11.5 
K00087	PHARO	J	0.11		3.0	4.2	6.0	8.3	9.9 
K00087	PHARO	Kep			3.2	4.4	6.4	8.9	10.6 
K00087	PHARO	Ks	0.1	2.3	4.1	5.6	7.0	9.0	9.6 
K00087	PHARO	Kep		2.7	4.6	6.6	8.5	11.1	11.9 
K00088	ARIES	Ks	0.18		2.5	3.9	6.2	8.7	9.7 
K00088	ARIES	Kep			2.7	4.3	7.3	10.7	12.1 
K00092	PHARO	J	0.1	1.7	2.4	3.4	5.2	7.4	8.9 
K00092	PHARO	Kep		2.1	2.7	3.8	5.7	8.1	9.7 
K00092	PHARO	Ks	0.13		2.5	3.9	5.5	7.4	7.8 
K00092	PHARO	Kep			3.0	4.5	6.7	9.1	9.7 
K00094	ARIES	J	0.39			2.6	5.0	7.7	8.7 
K00094	ARIES	Kep				2.9	5.5	8.4	9.6 
K00094	ARIES	Ks	0.21			3.8	6.3	8.6	9.3 
K00094	ARIES	Kep				4.7	7.9	11.0	11.9 
K00097	ARIES	J	0.55				4.0	6.6	8.0 
K00097	ARIES	Kep					4.4	7.3	8.8 
K00097	ARIES	Ks	0.37			2.6	4.9	7.3	8.5 
K00097	ARIES	Kep				3.2	6.2	9.5	11.1 
K00098	PHARO	J	0.41			3.3	4.9	7.1	8.8 
K00098	PHARO	Kep				3.7	5.4	7.9	9.6 
K00098	PHARO	Ks	0.39			4.9	6.2	8.0	8.4 
K00098	PHARO	Kep				6.3	8.0	10.4	10.9 
K00098	ARIES	J	0.54				4.7	7.5	8.8 
K00098	ARIES	Kep					5.2	8.2	9.6 
K00098	ARIES	Ks	0.42			3.2	5.6	8.1	9.1 
K00098	ARIES	Kep				4.1	7.2	10.6	11.8 
K00102	PHARO	J	0.08	2.8	3.8	5.1	7.2	8.8	9.2 
K00102	PHARO	Kep		3.0	4.1	5.5	7.7	9.4	9.9 
K00103	PHARO	J	0.08	2.8	3.6	4.7	6.7	8.6	9.0 
K00103	PHARO	Kep		3.0	3.8	5.0	7.2	9.2	9.7 
K00104	PHARO	J	0.09	1.9	2.6	3.8	5.7	8.1	9.5 
K00104	PHARO	Kep		1.5	2.2	3.5	5.5	8.1	9.6 
K00104	PHARO	Ks	0.1	2.5	3.9	5.4	7.0	8.7	9.1 
K00104	PHARO	Kep		2.1	3.6	5.7	7.8	10.1	10.5 
K00106	PHARO	J	0.1	2.1	2.9	4.2	6.3	8.4	9.2 
K00106	PHARO	Kep		2.5	3.3	4.7	7.0	9.2	10.1 
K00108	PHARO	J	0.06	4.3	5.1	6.2	8.3	9.8	9.9 
K00108	PHARO	Kep		4.6	5.5	6.7	9.0	10.6	10.8 
K00111	PHARO	J	0.06	4.0	4.7	5.8	7.8	9.3	9.5 
K00111	PHARO	Kep		4.5	5.2	6.3	8.5	10.1	10.4 
K00112	PHARO	J	0.08	3.1	4.1	5.2	7.4	9.6	10.5 
K00112	PHARO	Kep		3.4	4.5	5.7	8.1	10.5	11.4 
K00112	PHARO	Ks	0.12		4.3	5.8	7.1	8.6	9.0 
K00112	PHARO	Kep			5.3	7.3	9.1	11.1	11.6 
K00113	PHARO	J	0.19		1.8	3.1	4.8	7.2	9.0 
K00113	PHARO	Kep			1.9	3.2	5.1	7.6	9.6 
K00113	PHARO	Ks	0.18		2.1	3.7	5.3	7.4	8.1 
K00113	PHARO	Kep			2.3	4.0	6.1	9.0	10.0 
K00115	ARIES	Ks	0.23			3.4	5.6	7.8	8.4 
K00115	ARIES	Kep				4.2	7.2	10.2	11.0 
K00116	ARIES	Ks	0.25			3.3	5.7	8.1	8.8 
K00116	ARIES	Kep				3.9	7.2	10.4	11.3 
K00117	PHARO	J	0.17		1.6	2.7	4.2	6.5	8.4 
K00117	PHARO	Kep			1.9	2.9	4.6	7.0	9.1 
K00117	PHARO	Ks	0.11		3.1	4.6	6.1	8.0	8.8 
K00117	PHARO	Kep			3.6	5.6	7.6	10.2	11.2 
K00118	PHARO	J	0.07	3.5	4.4	5.5	7.7	9.9	10.8 
K00118	PHARO	Kep		3.8	4.8	6.0	8.4	10.7	11.7 
K00118	PHARO	Ks	0.09	2.3	4.2	5.8	7.0	8.7	9.1 
K00118	PHARO	Kep		2.7	4.9	7.1	8.7	10.9	11.5 
K00122	PHARO	J	0.06	4.6	5.4	6.3	8.5	9.8	10.0 
K00122	PHARO	Kep		5.0	5.8	6.8	9.1	10.6	10.8 
K00123	PHARO	J	0.19		2.5	3.8	5.8	7.9	8.8 
K00123	PHARO	Kep			2.8	4.1	6.3	8.6	9.6 
K00124	PHARO	J	0.19		1.7	2.7	4.4	6.5	7.5 
K00124	PHARO	Kep			2.0	3.1	4.9	7.2	8.2 
K00127	PHARO	J	0.08	2.2	3.4	4.9	7.0	8.7	9.2 
K00127	PHARO	Kep		2.5	3.7	5.3	7.6	9.5	10.0 
K00137	PHARO	J	0.07	3.0	3.8	5.0	7.3	9.1	9.4 
K00137	PHARO	Kep		3.1	4.0	5.2	7.7	9.6	10.0 
K00141	ARIES	J	0.58				3.9	6.5	7.5 
K00141	ARIES	Kep					4.3	7.1	8.1 
K00141	ARIES	Ks	0.45			2.2	4.4	6.7	7.4 
K00141	ARIES	Kep				2.5	5.4	8.4	9.4 
K00148	PHARO	J	0.07	3.5	4.2	5.3	7.5	9.2	9.6 
K00148	PHARO	Kep		3.6	4.4	5.5	7.9	9.8	10.2 
K00153	PHARO	J	0.17		1.8	2.8	4.5	6.8	8.5 
K00153	PHARO	Kep			1.5	2.6	4.4	6.9	8.7 
K00153	PHARO	Ks	0.11		3.1	4.7	6.1	8.0	8.4 
K00153	PHARO	Kep			2.9	5.0	7.0	9.5	10.0 
K00153	ARIES	Ks	0.37			2.5	4.9	7.4	8.1 
K00153	ARIES	Kep				2.2	5.4	8.7	9.5 
K00180	PHARO	J	0.06	3.3	4.4	5.4	7.6	9.6	10.2 
K00180	PHARO	Kep		3.6	4.7	5.9	8.3	10.4	11.1 
K00244	PHARO	J	0.06	3.3	4.3	5.2	7.2	9.5	10.6 
K00244	PHARO	Kep		3.7	4.6	5.7	7.8	10.3	11.5 
K00244	PHARO	Ks	0.09	3.0	4.9	6.5	7.5	9.6	10.2 
K00244	PHARO	Kep		3.6	5.7	7.8	9.2	11.9	12.7 
K00245	ARIES	J	0.12		2.7	5.0	7.7	9.6	9.8 
K00245	ARIES	Kep			2.9	5.0	7.9	9.9	10.2 
K00245	ARIES	Ks	0.14		3.5	5.5	8.1	9.7	9.9 
K00245	ARIES	Kep			3.9	5.6	9.0	11.1	11.3 
K00246	ARIES	J	0.12		2.4	4.5	7.1	9.1	9.1 
K00246	ARIES	Kep			3.0	4.8	7.6	9.7	9.8 
K00246	ARIES	Ks	0.11		3.7	5.4	7.8	9.3	9.5 
K00246	ARIES	Kep			4.2	5.9	9.1	11.1	11.4 
K00247	PHARO	J	0.11		2.9	4.5	7.0	9.3	10.3 
K00247	PHARO	Kep			2.1	3.9	6.5	9.1	10.1 
K00247	PHARO	Ks	0.1	2.1	3.5	5.2	7.1	8.7	9.2 
K00247	PHARO	Kep		0.9	2.5	4.7	7.3	9.5	10.1 
K00249	PHARO	J	0.58				3.0	5.1	6.6 
K00249	PHARO	Kep					2.0	4.1	5.8 
K00249	PHARO	Ks	0.15		2.1	3.6	5.4	7.3	7.8 
K00249	PHARO	Kep			0.6	2.4	4.8	7.3	8.1 
K00251	PHARO	J	0.24			2.8	5.0	7.4	8.4 
K00251	PHARO	Kep				2.0	4.3	7.0	8.0 
K00251	PHARO	Ks	0.13		2.4	4.0	5.9	7.5	7.7 
K00251	PHARO	Kep			1.2	3.4	5.9	8.0	8.3 
K00257	ARIES	J	0.69				3.3	6.2	6.9 
K00257	ARIES	Kep					3.7	6.8	7.5 
K00257	ARIES	Ks	0.51				3.9	6.9	7.8 
K00257	ARIES	Kep					4.5	8.4	9.6 
K00258	ARIES	J	0.32			2.5	4.8	7.1	7.9 
K00258	ARIES	Kep				3.1	5.1	7.7	8.5 
K00258	ARIES	Ks	0.14		2.5	4.0	6.4	8.6	9.4 
K00258	ARIES	Kep			3.5	4.7	7.4	10.4	11.5 
K00260	ARIES	J	0.29			2.8	5.2	8.0	9.0 
K00260	ARIES	Kep				3.3	5.7	8.7	9.8 
K00260	ARIES	Ks	0.14		2.7	4.4	6.9	9.1	9.7 
K00260	ARIES	Kep			3.5	5.1	8.4	11.4	12.1 
K00261	ARIES	J	0.67				3.5	6.5	8.2 
K00261	ARIES	Kep					3.8	7.0	8.8 
K00261	ARIES	Ks	0.45			1.9	4.3	7.1	7.8 
K00261	ARIES	Kep				2.8	4.7	8.2	9.1 
K00262	ARIES	J	0.12		2.4	4.5	7.1	8.8	9.0 
K00262	ARIES	Kep			2.9	4.9	7.7	9.5	9.8 
K00262	ARIES	Ks	0.09	2.8	3.9	5.9	8.2	9.0	9.1 
K00262	ARIES	Kep		3.5	4.5	6.9	10.1	11.1	11.2 
K00263	PHARO	J	0.08	2.6	3.3	4.3	6.2	8.1	8.8 
K00263	PHARO	Kep		2.6	3.3	4.2	6.2	8.3	9.1 
K00263	PHARO	Ks	0.1	2.4	3.8	5.1	6.7	8.3	8.6 
K00263	PHARO	Kep		2.7	3.9	5.3	7.3	9.4	9.8 
K00263	ARIES	J	0.13		2.5	4.8	7.4	8.8	8.7 
K00263	ARIES	Kep			2.6	4.8	7.5	9.0	9.0 
K00263	ARIES	Ks	0.11		3.7	5.7	7.9	8.8	8.5 
K00263	ARIES	Kep			3.7	6.0	9.0	10.1	9.8 
K00264	ARIES	J	0.17		2.5	5.0	7.6	8.8	8.8 
K00264	ARIES	Kep			2.7	5.3	8.1	9.3	9.4 
K00264	ARIES	Ks	0.14		3.7	6.0	8.2	8.8	8.8 
K00264	ARIES	Kep			4.1	7.0	10.0	10.8	10.8 
K00265	PHARO	J	0.06	3.5	4.4	5.6	7.8	9.9	10.7 
K00265	PHARO	Kep		3.8	4.8	6.1	8.5	10.8	11.7 
K00265	PHARO	Ks	0.09	3.0	5.1	6.6	8.0	9.5	9.9 
K00265	PHARO	Kep		3.6	6.3	8.3	10.1	12.1	12.6 
K00266	ARIES	J	0.25			3.7	6.3	7.6	7.7 
K00266	ARIES	Kep				4.3	7.1	8.5	8.6 
K00266	ARIES	Ks	0.23			4.1	6.5	7.2	7.3 
K00266	ARIES	Kep				5.1	8.2	9.2	9.3 
K00268	ARIES	J	0.61				3.5	6.6	7.7 
K00268	ARIES	Kep					3.9	7.2	8.4 
K00268	ARIES	Ks	0.15		2.2	3.8	6.2	8.8	9.7 
K00268	ARIES	Kep			3.1	4.5	7.5	10.9	12.2 
K00269	ARIES	J	0.12		2.5	4.6	7.3	8.8	9.0 
K00269	ARIES	Kep			2.9	5.0	7.9	9.6	9.8 
K00269	ARIES	Ks	0.1	2.5	3.6	5.7	8.1	9.2	9.1 
K00269	ARIES	Kep		3.2	4.3	6.9	10.1	11.5	11.4 
K00270	ARIES	J	0.25			4.3	7.0	8.5	8.6 
K00270	ARIES	Kep				4.4	7.3	8.8	9.0 
K00270	ARIES	Ks	0.25			4.4	6.6	7.2	7.2 
K00270	ARIES	Kep				4.6	7.5	8.4	8.4 
K00271	PHARO	Ks	0.13		2.1	3.4	4.8	6.6	7.2 
K00271	PHARO	Kep			2.8	4.0	5.8	8.2	9.0 
K00271	PHARO	J	0.07	3.5	4.4	5.4	7.4	9.6	10.6 
K00271	PHARO	Kep		3.9	4.8	5.9	8.1	10.5	11.6 
K00271	PHARO	Ks	0.09	2.5	4.2	5.7	7.0	9.0	9.5 
K00271	PHARO	Kep		3.2	4.9	7.0	8.8	11.3	12.0 
K00271	ARIES	J	0.14		2.3	5.0	7.7	8.7	8.7 
K00271	ARIES	Kep			2.7	5.5	8.4	9.5	9.5 
K00271	ARIES	Ks	0.13		3.4	5.6	7.8	8.2	8.2 
K00271	ARIES	Kep			4.0	6.8	9.7	10.4	10.3 
K00273	ARIES	J	0.14		2.5	5.2	7.8	9.0	9.0 
K00273	ARIES	Kep			2.7	5.6	8.4	9.6	9.6 
K00273	ARIES	Ks	0.13		3.5	5.7	7.9	8.5	8.6 
K00273	ARIES	Kep			3.9	6.7	9.6	10.4	10.5 
K00274	ARIES	J	0.15		2.8	5.4	7.9	8.9	9.1 
K00274	ARIES	Kep			3.1	5.9	8.6	9.7	9.8 
K00274	ARIES	Ks	0.14		3.7	5.9	8.1	8.6	8.7 
K00274	ARIES	Kep			4.3	7.2	10.1	10.8	11.0 
K00275	PHARO	J	0.07	3.2	4.1	5.1	7.1	9.4	10.5 
K00275	PHARO	Kep		3.4	4.4	5.5	7.6	10.1	11.3 
K00275	PHARO	Ks	0.09	2.8	4.8	6.4	7.6	9.1	9.5 
K00275	PHARO	Kep		3.2	5.5	7.7	9.3	11.4	11.8 
K00281	PHARO	J	0.1	2.1	2.7	3.7	5.4	7.6	9.3 
K00281	PHARO	Kep		2.3	2.9	4.0	5.7	8.2	10.1 
K00281	PHARO	Ks	0.1	1.9	3.0	4.4	5.9	7.8	8.4 
K00281	PHARO	Kep		2.3	3.4	5.0	7.1	9.6	10.4 
K00283	PHARO	J	0.18		1.4	2.3	3.7	5.8	7.8 
K00283	PHARO	Kep			1.7	2.5	3.9	6.2	8.4 
K00283	PHARO	Ks	0.1	2.4	3.8	5.2	6.9	8.8	9.3 
K00283	PHARO	Kep		2.9	4.3	6.1	8.3	10.8	11.5 
K00284	PHARO	J	0.54				3.9	6.6	8.4 
K00284	PHARO	Kep					4.3	7.2	9.2 
K00284	PHARO	Ks	0.15		2.4	3.8	5.4	7.3	8.0 
K00284	PHARO	Kep			2.9	4.4	6.5	9.1	10.0 
K00284	PHARO	J	0.18		2.2	2.9	4.7	7.0	8.7 
K00284	PHARO	Kep			2.5	3.2	5.2	7.6	9.4 
K00284	PHARO	Ks	0.24			3.1	4.3	6.1	7.1 
K00284	PHARO	Kep				3.6	5.0	7.4	8.8 
K00285	PHARO	J	0.15		1.8	2.9	4.6	6.8	8.1 
K00285	PHARO	Kep			2.3	3.4	5.2	7.6	9.0 
K00285	PHARO	Ks	0.1	2.1	3.5	5.1	6.7	8.5	9.1 
K00285	PHARO	Kep		2.9	4.3	6.3	8.5	10.8	11.7 
K00292	PHARO	J	0.07	3.2	4.1	5.2	7.2	9.4	10.2 
K00292	PHARO	Kep		3.5	4.4	5.6	7.8	10.2	11.1 
K00292	PHARO	Ks	0.09	2.7	4.3	5.9	7.2	8.7	9.0 
K00292	PHARO	Kep		3.1	5.2	7.4	9.1	11.1	11.5 
K00303	PHARO	J	0.22			2.5	4.0	6.3	8.3 
K00303	PHARO	Kep				2.6	4.3	6.7	8.8 
K00303	PHARO	Ks	0.14		2.4	4.0	5.5	7.7	8.5 
K00303	PHARO	Kep			2.7	4.6	6.6	9.4	10.5 
K00306	PHARO	J	0.16		2.0	3.2	5.0	7.3	8.8 
K00306	PHARO	Kep			1.9	3.2	5.1	7.6	9.3 
K00306	PHARO	Ks	0.12		3.0	4.5	6.1	7.8	8.6 
K00306	PHARO	Kep			3.0	5.0	7.1	9.3	10.3 
K00313	PHARO	J	0.11		2.4	3.6	5.6	8.1	9.4 
K00313	PHARO	Kep			2.4	3.7	5.9	8.5	10.0 
K00313	PHARO	Ks	0.11		3.4	4.8	6.4	8.3	8.8 
K00313	PHARO	Kep			3.6	5.5	7.7	10.2	10.8 
K00316	PHARO	J	0.19		1.3	2.2	3.7	6.0	7.8 
K00316	PHARO	Kep			1.4	2.4	4.0	6.5	8.4 
K00316	PHARO	Ks	0.12		2.7	4.2	5.8	7.4	7.8 
K00316	PHARO	Kep			3.1	5.0	7.1	9.3	9.8 
K00364	PHARO	J	0.09	2.2	2.9	3.8	5.4	7.5	9.2 
K00364	PHARO	Kep		2.7	3.3	4.1	5.7	7.9	9.7 
K00364	PHARO	Ks	0.09	2.7	4.4	5.6	6.9	8.7	9.4 
K00364	PHARO	Kep		3.4	4.8	6.1	7.9	10.3	11.1 
K00365	PHARO	J	0.09	2.1	2.8	4.0	5.8	8.1	9.5 
K00365	PHARO	Kep		2.3	2.9	4.2	6.1	8.6	10.1 
K00365	PHARO	Ks	0.1	2.3	3.7	5.2	6.9	8.9	9.5 
K00365	PHARO	Kep		2.8	4.0	5.8	8.1	10.7	11.6 
K00372	ARIES	Ks	0.11		4.1	5.8	8.2	8.9	8.9 
K00372	ARIES	Kep			4.8	7.2	10.3	11.3	11.2 
K00377	PHARO	J	0.1	1.9	2.7	3.9	5.9	8.3	9.2 
K00377	PHARO	Kep		2.2	3.1	4.3	6.5	9.1	10.1 
K00377	PHARO	Ks	0.1	2.4	3.7	5.3	6.7	7.9	8.1 
K00377	PHARO	Kep		3.0	4.8	6.9	8.7	10.4	10.7 
K00974	ARIES	J	0.33			2.5	5.0	7.7	8.7 
K00974	ARIES	Kep				3.2	5.4	8.3	9.4 
K00974	ARIES	Ks	0.14		2.8	4.5	6.9	8.9	8.7 
K00974	ARIES	Kep			3.8	5.2	8.1	10.7	10.5 
K00975	ARIES	J	0.32			2.9	5.5	8.4	9.5 
K00975	ARIES	Kep				3.5	5.8	8.8	10.1 
K00975	ARIES	Ks	0.24			3.4	6.2	8.1	9.9 
K00975	ARIES	Kep				4.5	6.7	9.0	11.4 

